Spatial modeling of shot conversion in soccer to single out goalscoring ability

Goals are results of pin-point shots and it is a pivotal decision in soccer when, how and where to shoot. The main contribution of this study is two-fold. At first, after showing that there exists high spatial correlation in the data of shots across games, we introduce a spatial process in the error structure to model the probability of conversion from a shot depending on positional and situational covariates. The model is developed using a full Bayesian framework. Secondly, based on the proposed model, we define two new measures that can appropriately quantify the impact of an individual in soccer, by evaluating the positioning senses and shooting abilities of the players. As a practical application, the method is implemented on Major League Soccer data from 2016/17 season.

==> Literature_review.txt <==
1. McHale and Szczepanski (2014)
2. Elhorst et al. (2017)
3. [Baltagi B.H., LeSage J.P., Pace R.K. (eds.) Spatial Econometrics: Qualitative and Limited Dependent Variables (Advances in Econometrics, Volume 37). Bingley (UK), Emerald Group Publishing Limited]
4. the work of Calabrese on rare events.
5. Anselin, L. (2003), “Rao’s Score Test in Spatial Econometrics,”
6. the special and rather critical theme issue of the Journal of Regional Science on spatial econometrics (Volume 52, Issue 2), 2012.
7. the work of Kelejian and Prucha, Regional Science and Urban Economics, Volume 37, Issue 3, May 2007
